DSC IIT-ISM at SemEval-2020 Task 8: Bi-Fusion Techniques for Deep Meme Emotion Analysis

Memes have become an ubiquitous social media entity and the processing and analysis of suchmultimodal data is currently an active area of research. This paper presents our work on theMemotion Analysis shared task of SemEval 2020, which involves the sentiment and humoranalysis of memes. We propose a system which uses different bimodal fusion techniques toleverage the inter-modal dependency for sentiment and humor classification tasks. Out of all ourexperiments, the best system improved the baseline with macro F1 scores of 0.357 on SentimentClassification (Task A), 0.510 on Humor Classification (Task B) and 0.312 on Scales of SemanticClasses (Task C).

==> README.txt <==
* Contents

Makefile	Makefile for compling coling 2020.tex in pdflatex
README.txt	This file
colig.bst		BibTeX `coling' style file
coling2020.dotx	Microsoft Word template file for Coling 2020
semeval2020.pdf	PDF file for SemEval 2020
coling2020.sty	LaTeX style file for Coling 2020
semeval2020.tex	LaTeX sample file for SemEval 2020
semeval2020.bib	LaTeX bib file for SemEval 2020

